Deformed Special Relativity using a Generalized 't Hooft-Nobbenhuis Complex Transformation

A generalized form of 't Hooft-Nobbenhuis Complex space-time Transformation is applied on momentum space from which a new model of Deformed Special Relavity at Planck Scale is proposed. The model suggests an energy-dependent Planck's "constant" that vary in space and time and Quantum Mechanics as a low-energy approximation of perhaps a more fundamental theory at Planck Scale.

==> spp.dat <==
\usepackage{latexsym}      % needed math symbols
\usepackage{hyperref}
\hypersetup{
 colorlinks=true,
 citecolor=blue,
 linkcolor=blue,
 urlcolor=blue,
 pdfpagemode=UseNone,
 pdfstartview=FitH}
\usepackage{graphicx}      % for importing eps figures
\usepackage{amsmath}       % for advanced math symbols
\usepackage[affil-sl]{authblk} 			% found in preprint bundle package, http://ctan.org/pkg/preprint
\usepackage[margin=2.5cm]{geometry} % paper and margin formats as set by SPP
\usepackage{subfig}

\parindent 0.5cm    % paragraphs indent
\topmargin=-2cm

% SPP details
\newcommand{\spp}{39\textsuperscript{th}}
\newcommand{\sppvenue}{}
%\newcommand{\sppvenue}{City, }
\newcommand{\sppdate}{20--22 October 2021}


% title style
\newcommand*{\TitleFont}{\bfseries \Large }

% authblk style
\newcommand{\authorsep}{,\negmedspace}
\newcommand{\lastauthorsep}{}
\makeatletter
\renewcommand\AB@authnote[1]{{\textsuperscript{\normalfont#1}\ }}
\renewcommand\Authsep{}
\renewcommand\Authands{and }
\renewcommand\Authfont{\small {\bfseries}}
\renewcommand\Affilfont{\small	\itshape}
\setlength{\affilsep}{5pt}
\makeatother
\newcommand{\corremail}{\rm Corresponding author:~}

% remove date
\date{}

% for abstract style
\makeatletter
\newbox\abstract@box
\renewenvironment{abstract}
   {\global\setbox\abstract@box=\vbox\bgroup
     \hsize=\textwidth\linewidth=\textwidth
    \vspace{-2em}
		\small
		%\begin{center}
		{\hspace{1.2em}\bfseries \abstractname\vspace{.0em}\vspace{\z@} }%
		%\end{center}
    \quotation}
  {\endquotation\egroup}
\expandafter\def\expandafter\@maketitle\expandafter{\@maketitle
	\ifvoid\abstract@box\else\unvbox\abstract@box\if@twocolumn\vskip1.5em\fi\fi}
\makeatother
\providecommand{\keywords}[1]{\vspace{.5em}\noindent \mdseries{{Keywords:}} #1}
\providecommand{\DOI}[1]{\vspace{#1\baselineskip}}
\providecommand{\dateline}[1]{\vspace*{-1\baselineskip}\normalsize Submitted: #1\vspace*{-1.5\baselineskip}}

% for section formatting style
\makeatletter
\renewcommand\section{\@startsection
   {section}{1}{0pt}%
   {-\baselineskip}%
   {0.1\baselineskip}%
   {\normalfont\large\bfseries}}%
\renewcommand\subsection{\@startsection
   {subsection}{1}{0pt}%
   {-\baselineskip}%
   {0.1\baselineskip}%
   {\normalfont\bfseries}}%
\makeatother
\renewcommand\thesection{\arabic{section}}

% for the figure and tables, captions
\usepackage{booktabs}
\usepackage{dcolumn}
\newcolumntype{d}[1]{D{.}{.}{#1}}

\usepackage{caption}
\captionsetup[table]{position=above,font={rm,small}}
\captionsetup[figure]{font={rm,small}}

% for citations formatting style
\usepackage[numbers,square,sort&compress]{natbib}
\setlength\bibsep{1pt}

%%for first page styling 
\providecommand{\articlenum}[0]{}
\usepackage{fancyhdr}
\fancypagestyle{titlestyle}
{
\renewcommand{\headrulewidth}{0pt}
\renewcommand{\footrulewidth}{0.1pt}
\fancyhf[l]{}
\fancyhf[c]{ }
\fancyhf[r]{ }
\fancyfoot[l]{}
\fancyfoot[c]{\href{https://proceedings.spp-online.org/issue/archive}{Proceedings of the Samahang Pisika ng Pilipinas} \\ \href{https://proceedings.spp-online.org/issue/view/SPP-2021}{\spp\,Samahang Pisika ng Pilipinas Physics Conference}\\ \sppvenue \sppdate \\ \articlenum 1}
\fancyfoot[r]{}
}

% styling for the second page onwards
\renewcommand{\headrulewidth}{0pt}
\renewcommand{\footrulewidth}{0.1pt}
\fancyhf[l]{}
\fancyhf[r]{}
\fancyhf[c]{}
\fancyfoot[l]{}
\fancyfoot[c]{\href{https://proceedings.spp-online.org/issue/archive}{Proceedings of the Samahang Pisika ng Pilipinas}  \\ \href{https://proceedings.spp-online.org/issue/view/SPP-2021}{\spp\,Samahang Pisika ng Pilipinas Physics Conference}\\ \sppvenue \sppdate \\ \articlenum \thepage}
\fancyfoot[r]{}
\pagestyle{fancy}

% other packages and macros
\usepackage{bm}
\renewcommand{\vec}[1]{\text{\bfseries #1}}

